Flat Parallelization

There are two intertwined factors that affect performance of concurrent data structures: the ability of processes to access the data in parallel and the cost of synchronization. It has been observed that for a large class of "concurrency-unfriendly" data structures, fine-grained parallelization does not pay off: an implementation based on a single global lock outperforms fine-grained solutions. The flat combining paradigm exploits this by ensuring that a thread holding the global lock sequentially combines requests and then executes the combined requests on behalf of concurrent threads. In this paper, we propose a synchronization technique that unites flat combining and parallel bulk updates borrowed from parallel algorithms designed for the PRAM model. The idea is that the combiner thread assigns waiting threads to perform concurrent requests in parallel. We foresee the technique to help in implementing efficient "concurrency-ambivalent" data structures, which can benefit from both parallelism and serialization, depending on the operational context. To validate the idea, we considered heap-based implementations of a priority queue. These data structures exhibit two important features: concurrent remove operations are likely to conflict and thus may benefit from combining, while concurrent insert operations can often be at least partly applied in parallel thus may benefit from parallel batching. We show that the resulting flat parallelization algorithm performs well compared to state-of-the-art priority queue implementations.

==> data/comparison_throughput_8000000_10000_BlockingHeap.dat <==
1 3.0962620328149226 0.7662925235412072
3 1.0513923720803156 0.04026557155801375
7 0.9856613653267259 0.029624889854993643
14 0.9855038501041461 0.05083980234318727
21 1.031663572074855 0.023221535613219484
28 1.0321601863209404 0.01985033277693844
35 1.0616721350622416 0.014595668244370853
42 1.0121992916468958 0.0152017714116154
49 1.022533908719646 0.02848244657545532
56 1.0075688111888912 0.03236903439177305
63 1.0346583095589252 0.009650068343266056


==> data/comparison_throughput_8000000_10000_FCBinaryHeap.dat <==
1 1.4467362101865797 0.03682618940568235
3 0.7690908210211598 0.13928771447402075
7 0.6690908442363563 0.028201461317291093
14 0.41778512786873473 0.029903171816321152
21 0.34615066731843847 0.008634157137042343
28 0.2716002009594948 0.003614987262200952
35 0.21038615507183053 0.0057879098073684195
42 0.17662251018622735 0.010362410662462455
49 0.17914555896600867 0.023345639455550977
56 0.17204240141697555 0.023254471754048742
63 0.21635742612333764 0.007610459210434947


==> data/comparison_throughput_8000000_10000_FCPairingHeap.dat <==
1 0.3937947203790776 0.021540804356019096
3 0.20865127153269422 0.14017362577788198
7 0.39224915306838204 0.14921178387832693
14 0.2250261739822441 0.15197758167426503
21 0.19767119145591133 0.08133536990137817
28 0.1888700936779544 0.01804551599200315
35 0.12480668211916283 0.07932641201520789
42 0.12099030826564514 0.05050088556777951
49 0.4301646154037295 0.3719083829843578
56 0.11720595860814366 0.05108927129903579
63 0.16259019976613373 0.010829350150272983


==> data/comparison_throughput_8000000_10000_FCParallelHeap.dat <==
1 0.3867845212138233 0.02675313143531967
3 0.25775886116690205 0.018657947764004288
7 0.34844173545467255 0.030734487085605614
14 0.45912103746841293 0.013179618577908624
21 0.4905429557394906 0.02065978664426987
28 0.5339821076638157 0.032024758613518785
35 0.5097131578188704 0.03623443444910757
42 0.47190454866409653 0.06702141838293389
49 0.4642709760421519 0.0440385628523657
56 0.4939635051720852 0.060785405574636985
63 0.5504512637501706 0.08752423555007569


==> data/comparison_throughput_8000000_10000_FCParallelHeapv2.dat <==
1 0.41989701872534413 0.02611613880022803
3 0.23728833490901488 0.019108623767821725
7 0.3707052555188082 0.02434868803521982
14 0.4854522412414476 0.031132398512604163
21 0.5727070066802739 0.042359393138667024
28 0.6825809747267417 0.051466494281427126
35 0.6905964226588899 0.04538950227968382
42 0.6713252038801976 0.0434080292003586
49 0.6633911636712334 0.00491382005294387
56 0.6935035277933146 0.033909740932676645
63 0.8610431371173517 0.05263772967679901


==> data/comparison_throughput_8000000_10000_LazySkipListHeap.dat <==
1 0.6793636689185347 0.15987271373127693
3 0.6472562557267052 0.019254576703120436
7 0.5941579426570972 0.03192183725002759
14 0.5330240519562705 0.07995436856691975
21 0.5385009386126047 0.014208940834360858
28 0.4817851201367303 0.06688030687569348
35 0.48077370133548925 0.0516818387799118
42 0.505815663006642 0.013007430835602034
49 0.46750119162552806 0.03755605941286414
56 0.48292277113935383 0.024397425763908066
63 0.47277249575923685 0.005526228386507766


==> data/comparison_throughput_8000000_10000_SkipListHeap.dat <==
1 0.32259394320727536 0.21929505321681592
3 0.8869754778739763 0.11364036139629545
7 0.8134523285861236 0.03605666552326233
14 0.4234452433502935 0.03127793864480608
21 0.3112306025473528 0.01750328736421023
28 0.3230143498517518 0.05501028191134293
35 0.24690394738114804 0.02635367773453448
42 0.20233191331367004 0.02779076712025283
49 0.16419912537017664 0.015172726711508986
56 0.15595118372622155 0.02814220969426307
63 0.19228230731041748 0.015364543579477415


==> data/comparison_throughput_8000000_2147483647_BlockingHeap.dat <==
1 2.358629486887419 0.05125580745494027
3 0.8751488058227235 0.0377041738935424
7 0.847707323037764 0.03430081829735465
14 0.8104035013413639 0.0032271819237181835
21 0.8367753431542582 0.02107046748109554
28 0.8397278732798017 0.015593844001259512
35 0.8701413400388813 0.024701659529882843
42 0.8596133050917095 0.02176850105840766
49 0.8474598962306238 0.024049609844467714
56 0.8488763163891323 0.011725829701815006
63 0.8561009194617022 0.00924386344708684


==> data/comparison_throughput_8000000_2147483647_FCBinaryHeap.dat <==
1 1.4532357028370277 0.16376627441839678
3 0.7616199348036293 0.09299411434668639
7 0.6300143310573039 0.052499366455672054
14 0.43218038750242593 0.03748781716765415
21 0.34340684342847533 0.007780005493827877
28 0.2726689967400651 0.009380499772271388
35 0.20487693735641518 0.0025370752021888314
42 0.21136500641143827 0.010520261915144784
49 0.19063149662217815 0.019669594209380328
56 0.19409744080421654 0.0330944556646714
63 0.22737726965569785 0.007277779413609672


==> data/comparison_throughput_8000000_2147483647_FCPairingHeap.dat <==
1 0.538818565028412 0.07346509818994357
3 0.3302930070163222 0.10136927727020845
7 0.45867442555776106 0.026519854662277558
14 0.24708457048284801 0.09506565490951242
21 0.24422130283871696 0.02694051524137416
28 0.4510307704165171 0.42887893399760346
35 0.1546687258798779 0.0060503154440106665
42 0.1370296893726583 0.003386408538128781
49 0.11899686934788986 0.024032894027022512
56 0.13051421681770062 0.004628182871253069
63 0.5714183772421084 0.48849871103193676


==> data/comparison_throughput_8000000_2147483647_FCParallelHeap.dat <==
1 0.36165154015492373 0.0326494795912652
3 0.2173263549685417 0.009073306069842352
7 0.32751018537760634 0.008448506353692441
14 0.43521094007141553 0.01610579414310589
21 0.48876832465410913 0.014040258540996322
28 0.5239434846919333 0.013910686026086687
35 0.5090277499553875 0.03454999200367739
42 0.4498222969914143 0.02895392880536122
49 0.46709372887714806 0.03213189074222815
56 0.4527458844313866 0.05606197825277926
63 0.5782130150642882 0.06374225987845632


==> data/comparison_throughput_8000000_2147483647_FCParallelHeapv2.dat <==
1 0.3718986334680228 0.018235493875023302
3 0.22082383251583676 0.024706030578783796
7 0.34286347283348195 0.018965636842058434
14 0.4642975096049889 0.05028599635228067
21 0.5806140454492593 0.05869517471905568
28 0.6841448910530729 0.02286152272060955
35 0.6885074515921826 0.029102516115121834
42 0.6525549452040237 0.029308108782501185
49 0.668182401701739 0.011367128210965648
56 0.7153942896270946 0.06260716733250056
63 0.9341696067000896 0.036508462018982744


==> data/comparison_throughput_8000000_2147483647_LazySkipListHeap.dat <==
1 0.6119930141177895 0.03595124908920891
3 0.6411978933346233 0.0502662969533734
7 0.6057488627179551 0.007689675160327936
14 0.548449053920433 0.05916472740583949
21 0.5130243794346486 0.055406601506013294
28 0.4987939537683953 0.042611090911690123
35 0.4890447642011917 0.04780368288416028
42 0.48817199128806393 0.023664556811637847
49 0.49532366824758856 0.016743153022524503
56 0.49230860721818276 0.014738235022397628
63 0.45887168421282587 0.04296893718784808


==> data/comparison_throughput_8000000_2147483647_SkipListHeap.dat <==
1 0.22603390199507747 0.040244902725426246
3 0.7466901201482148 0.0861672545784035
7 0.8582596242759382 0.11130902573339344
14 0.5117163417954412 0.05706968952765199
21 0.38507785000821154 0.047919275329762596
28 0.3119841739056829 0.01848255923247043
35 0.2617094634432184 0.017288928632522647
42 0.18452174615945818 0.06445578398292869
49 0.1817812748926066 0.022857889469276475
56 0.16009321091897338 0.007531459183906268
63 0.21400146086149888 0.030774491527687606


==> data/comparison_throughput_800000_10000_BlockingHeap.dat <==
1 3.540257734261993 0.0594860459292303
3 1.7025123327702287 0.07300103917433289
7 1.3129752474408598 0.04746528531340029
14 1.4685371544435109 0.03595868111533025
21 1.4780705189269987 0.011721147318007682
28 1.4671062964241306 0.00895818173937862
35 1.5348043697957967 0.03612178440772943
42 1.4868188258669595 0.008848471736433711
49 1.5548859686546186 0.0225269791993486
56 1.5077960378142585 0.01694240152543402
63 1.4973084269655397 0.03478120922962339


==> data/comparison_throughput_800000_10000_FCBinaryHeap.dat <==
1 1.8747488547836684 0.22634845632549616
3 0.7876400059655707 0.05609222430065258
7 0.6772309731903645 0.048781044455974816
14 0.4479207967022187 0.036311631273881345
21 0.3616623973869458 0.008013179085242812
28 0.2811423946456249 0.006443746512473975
35 0.219452343341398 0.0029892330271995616
42 0.19243283607094483 0.010878668624857653
49 0.19101059631160786 0.02253242483573529
56 0.19980117968275582 0.02037872172383495
63 0.21914511094360423 0.010090518208717203


==> data/comparison_throughput_800000_10000_FCPairingHeap.dat <==
1 0.9789093062439961 0.024607326629089116
3 0.5663080201853753 0.038991209428134714
7 0.5495956897639578 0.11499781582973138
14 0.34109839933890346 0.03564569190212397
21 0.24521393482045234 0.018889278589395358
28 0.2114038024839901 0.008431137179402014
35 0.18626057690498535 0.0074242384127841355
42 0.16346010703893588 0.004473000484102122
49 0.15519009347482904 0.0039246704103265825
56 0.1593373430569353 0.010505671074332937
63 0.399223200821419 0.43347658912083087


==> data/comparison_throughput_800000_10000_FCParallelHeap.dat <==
1 0.5439554722499444 0.015206649262146406
3 0.27111667049906374 0.029060695955456777
7 0.39355130171136304 0.02895712541409687
14 0.4779677461700286 0.05771838055603051
21 0.5636714539099361 0.020161079508099426
28 0.5389975508409254 0.031046661731165274
35 0.655968771274158 0.10341596894848941
42 0.6403636102420556 0.04210653072161335
49 0.604605342404162 0.028812842890312548
56 0.5491330411999003 0.05213300486642246
63 0.7207983486157298 0.06818012569451927


==> data/comparison_throughput_800000_10000_FCParallelHeapv2.dat <==
1 0.5669584657689124 0.020228766684759893
3 0.2363166241285624 0.021722389450306117
7 0.39337044793377013 0.02691136222595476
14 0.5553096595820998 0.04877089327507383
21 0.6345623182542204 0.04506005450314833
28 0.7082300955258924 0.032519071333316135
35 0.7645253951140136 0.003906489464899546
42 0.6935672328769483 0.037294073272005505
49 0.6856998778283143 0.02896866341849338
56 0.8633057663735217 0.0918546623813743
63 0.9315559653577489 0.0659245824609389


==> data/comparison_throughput_800000_10000_LazySkipListHeap.dat <==
1 1.470947972073419 0.4454193720084615
3 0.5794247425793736 0.031644143270476745
7 0.46218134560928437 0.010135655162295133
14 0.4085164965924635 0.008365513104482728
21 0.3744444601691895 0.011222118214560723
28 0.3496008293333105 0.007592596326083895
35 0.34433013455557804 0.005843985439944009
42 0.3300136370225054 0.004923200110812584
49 0.3144316994064101 0.003784110527647789
56 0.307943017373775 0.003126846710321798
63 0.3052311311015936 0.008768656121880786


==> data/comparison_throughput_800000_10000_SkipListHeap.dat <==
1 0.7321224319920759 0.09306590238853465
3 0.9113190855266454 0.0852373545733868
7 0.6478455906040482 0.042213242390820915
14 0.5239434696193223 0.02811655919230754
21 0.38620430411953494 0.01948049200205051
28 0.3291542172062476 0.023260746279253782
35 0.27147272814141854 0.011263580615808184
42 0.21258709552516886 0.02124296595007444
49 0.18659602769392555 0.017935929499077765
56 0.19681959712545952 0.010961108806012287
63 0.24358172961179353 0.023543794912863642


==> data/comparison_throughput_800000_2147483647_BlockingHeap.dat <==
1 2.8121602058665993 0.03260486035860505
3 1.3670201842659409 0.05379832052367347
7 1.177244837946287 0.03995093002139874
14 1.2904036161346009 0.03166897356467632
21 1.3329929251432573 0.0344332904014504
28 1.3482287876858798 0.025895363912187712
35 1.3179962483363206 0.01729290961128372
42 1.297457311780192 0.022762192006845643
49 1.2990467476106806 0.030033852531039604
56 1.3392967884668634 0.023400385870657948
63 1.3354520094874356 0.024936689971957218


==> data/comparison_throughput_800000_2147483647_FCBinaryHeap.dat <==
1 2.044834889970029 0.5248751375338085
3 0.6780826229494576 0.025739542046205467
7 0.6494833176492631 0.0562877904784499
14 0.43889373846498775 0.024182474091752986
21 0.35902796356623956 0.019873021197533362
28 0.27278643752839943 0.0005191111469417527
35 0.24066573020792997 0.006892976822348393
42 0.3937415987070966 0.4375184431539197
49 0.16665424161496614 0.0036978744107773213
56 0.1965472680111257 0.012919423119688123
63 0.23534545608424529 0.01595758886138063


==> data/comparison_throughput_800000_2147483647_FCPairingHeap.dat <==
1 0.9356195017707026 0.3257236778657762
3 0.467221075105599 0.049030145631433486
7 0.5594666266147851 0.09864326186442304
14 0.34924966254278006 0.03171575630156887
21 0.27035295154780065 0.011660942294058223
28 0.220632290362817 0.008964781300082573
35 0.1783770124511141 0.004865158998797807
42 0.160937642607999 0.004910541728184293
49 0.15362436535155016 0.004747888116796098
56 0.16878708906365533 0.007298788484440388
63 0.1802940678132845 0.0028214907521882213


==> data/comparison_throughput_800000_2147483647_FCParallelHeap.dat <==
1 0.4851377468225612 0.011041680315581077
3 0.25886144189920635 0.02328296123288725
7 0.40562510686022735 0.04388046058522892
14 0.47418131873615005 0.06073849808728791
21 0.6079273012781047 0.05019979454515718
28 0.6674176878412028 0.04556554166674508
35 0.6109491454716625 0.03344275578802303
42 0.6148411803243666 0.03464724895141627
49 0.5534287534310559 0.03438220092690491
56 0.6018025568416705 0.06358693577253388
63 0.6802667155260378 0.0341454059005286


==> data/comparison_throughput_800000_2147483647_FCParallelHeapv2.dat <==
1 0.5216846060273389 0.010916922472704762
3 0.22869026974647982 0.04011960656628985
7 0.3877340776431515 0.0364959950511488
14 0.5776247248176061 0.024385046588885382
21 0.6473335432334133 0.05959185707994786
28 0.7508591758735671 0.031556836188600765
35 0.7326875906866106 0.01222152404901446
42 0.7914046451409744 0.04016157389611466
49 0.6736413986360846 0.03293474251480357
56 0.7924989493116985 0.04728831611517969
63 0.9850731159488652 0.06345952381977378


==> data/comparison_throughput_800000_2147483647_LazySkipListHeap.dat <==
1 1.5909577545575686 0.1317144321711751
3 0.535948406680781 0.010712123038879341
7 0.45938718753638647 0.013007402377360162
14 0.39675446202125914 0.007842628871434035
21 0.3701974068758474 0.009120140269093396
28 0.3449678159723281 0.0029606991264641814
35 0.34343502345535754 0.007312964100133107
42 0.31702282626259065 0.01066793273913522
49 0.3191003070483047 0.0028533179507829486
56 0.2994457889856851 0.01240794657493404
63 0.3002101124526081 0.015300058350497187


==> data/comparison_throughput_800000_2147483647_SkipListHeap.dat <==
1 0.6045284934027371 0.020040135876504172
3 0.930774606549013 0.06663017690669601
7 0.6810235278302454 0.05225058395330772
14 0.5066254962570186 0.017554719045244537
21 0.38052317885311293 0.029967286320345763
28 0.32985358547295046 0.026650712047256886
35 0.2292844790977393 0.029872413471881232
42 0.22678069025027256 0.02545106963013536
49 0.17336630096214148 0.00867045277160858
56 0.19394000198177397 0.031029658431881026
63 0.24017051176541526 0.022325544655115773

